The ABJM Hagedorn Temperature from Integrability

We use the quantum spectral curve to compute the Hagedorn temperature for ABJM theory in terms of the interpolating function $h(\lambda)$. At weak coupling we compute this temperature up to eight-loop order, showing that it matches the known tree-level and two-loop results. At strong coupling we compute the dependence numerically, showing that it is consistent with expectations from supergravity and the plane-wave limit for the four leading terms in the strong coupling expansion, up to an overall shift of the zero-point energy for type IIA string theory on AdS$_4\times \mathbb{C}\textrm{P}^3$. We conjecture an analytic form for this shift to leading order that is consistent with our numerical results.

==> strong_h_updated.csv <==
0.0441,0.28455269376
0.0484,0.284735401901
0.0529,0.28494386634
0.0576,0.285180170239
0.0625,0.285446408133
0.0676,0.285744670731
0.0729,0.286077028858
0.0784,0.286445516739
0.0841,0.286852114877
0.09,0.287298732792
0.0961,0.287787191949
0.1024,0.288319209179
0.1089,0.28889638097
0.1156,0.289520168936
0.1225,0.290191886798
0.1296,0.290912689184
0.1369,0.291683562469
0.1444,0.292505317889
0.1521,0.29337858703
0.16,0.294303819793
0.1681,0.295281284809
0.1764,0.296311072249
0.1849,0.297393098895
0.1936,0.29852711527
0.2025,0.299712714602
0.2116,0.300949343342
0.2209,0.302236312932
0.2304,0.30357281253
0.2401,0.304957922356
0.25,0.306390627386
0.2601,0.307869831088
0.2704,0.309394368966
0.2809,0.310963021675
0.2916,0.312574527529
0.3025,0.314227594245
0.3136,0.315920909808
0.3249,0.317653152381
0.3364,0.31942299922
0.3481,0.32122913455
0.36,0.323070256449
0.3721,0.324945082728
0.3844,0.326852355891
0.3969,0.328790847197
0.4096,0.330759359928
0.4225,0.332756731906
0.4356,0.334781837359
0.4489,0.336833588198
0.4624,0.33891093479
0.4761,0.341012866292
0.49,0.343138410621
0.5041,0.345286634111
0.5184,0.347456640929
0.5329,0.349647572279
0.5476,0.351858605464
0.5625,0.354088952821
0.5776,0.356337860571
0.5929,0.35860460762
0.6084,0.360888504315
0.6241,0.363188891196
0.64,0.36550513774
0.6561,0.367836641123
0.6724,0.370182824999
0.6889,0.372543138313
0.7056,0.374917054148
0.7225,0.377304068607
0.7396,0.37970369974
0.7569,0.382115486512
0.7744,0.384538987813
0.7921,0.386973781515
0.81,0.389419463567
0.8281,0.391875647134
0.8464,0.394341961778
0.8649,0.396818052679
0.8836,0.399303579891
0.9025,0.401798217635
0.9216,0.404301653635
0.9409,0.406813588473
0.9604,0.409333734992
0.9801,0.411861817716
1.,0.41439757231
1.0201,0.416940745057
1.0404,0.419491092375
1.0609,0.422048380339
1.0816,0.424612384252
1.1025,0.427182888211
1.1236,0.42975968472
1.1449,0.4323425743
1.1664,0.434931365138
1.1881,0.43752587274
1.21,0.440125919606
1.2321,0.442731334921
1.2544,0.445341954267
1.2769,0.447957619333
1.2996,0.45057817766
1.3225,0.453203482384
1.3456,0.455833391993
1.3689,0.458467770106
1.3924,0.461106485247
1.4161,0.463749410644
1.44,0.466396424031
1.4641,0.469047407456
1.4884,0.471702247106
1.5129,0.474360833138
1.5376,0.477023059512
1.5625,0.479688823838
1.5876,0.482358027229
1.6129,0.48503057416
1.6384,0.487706372332
1.6641,0.490385332547
1.69,0.493067368582
1.7161,0.495752397073
1.7424,0.498440337405
1.7689,0.501131111604
1.7956,0.503824644237
1.8225,0.506520862312
1.8496,0.509219695188
1.8769,0.511921074486
1.9044,0.514624934
1.9321,0.517331209625
1.96,0.52003983927
1.9881,0.522750762793
2.0164,0.525463921117
2.0449,0.528179258971
2.0736,0.530896721083
2.1025,0.533616254364
2.1316,0.536337807338
2.1609,0.539061330079
2.1904,0.541786774165
2.2201,0.544514092613
2.25,0.547243239841
2.2801,0.549974171607
2.3104,0.552706844971
2.3409,0.555441218247
2.3716,0.558177250956
2.4025,0.560914903793
2.4336,0.563654138578
2.4649,0.566394918225
2.4964,0.569137206701
2.5281,0.57188096899
2.56,0.574626171063
2.5921,0.577372779843
2.6244,0.580120763172
2.6569,0.582870089783
2.6896,0.585620729269
2.7225,0.588372652057
2.7556,0.591125829378
2.7889,0.593880233245
2.8224,0.596635836425
2.8561,0.599392612414
2.89,0.60215053542
2.9241,0.604909580336
2.9584,0.607669722724
2.9929,0.610430938795
3.0276,0.613193205394
3.0625,0.615956499985
3.0976,0.618720800643
3.1329,0.621486086043
3.1684,0.624252335458
3.2041,0.627019528757
3.24,0.629787646411
3.2761,0.632556669506
3.3124,0.635326579752
3.3489,0.638097359511
3.3856,0.640868991827
3.4225,0.643641460459
3.4596,0.646414749926
3.4969,0.649188845563
3.5344,0.651963733582
3.5721,0.654739401135
3.61,0.657515836398
3.6481,0.660293028643
3.6864,0.663070968322
3.7249,0.665849647144
3.7636,0.668629058134
3.8025,0.671409195681
3.8416,0.674190055533
3.8809,0.676971634755
3.9204,0.679753931617
3.9601,0.68253694539
4.,0.685318104086
4.0401,0.688102041688
4.0804,0.690886631902
4.1209,0.693671875615
4.1616,0.696457775523
4.2025,0.699244336078
4.2436,0.702031563358
4.2849,0.704819464843
4.3264,0.707608049106
4.3681,0.71039732542
4.41,0.713187303292
4.4521,0.7159689394
4.4944,0.718758575521
4.5369,0.72154869207
4.5796,0.724339280351
4.6225,0.727130331979
4.6656,0.729921838932
4.7089,0.732713793605
4.7524,0.735506188881
4.7961,0.738299018223
4.84,0.741092275785
4.8841,0.743885956545
4.9284,0.746680056472
4.9729,0.749474572718
5.0176,0.752269503857
5.0625,0.755064850157
5.1076,0.7578606139
5.1529,0.760656799762
5.1984,0.763453415242


==> weak_h_squared.csv <==
0.002,0.28457809111180224479913787713408201355575
0.004,0.28548867331157563168721902687485365044128
0.006,0.28638083926817777080909052355561153504983
0.008,0.28725544862805291700105314100137561065665
0.01,0.28811329912680322310162750658124215278202
0.012,0.28895513257675660053834601178110586274107
0.014,0.28978164013214206282265880784307985977984
0.016,0.29059346693562373720403814247834036043318
0.018,0.29139121623277094153723785214645459454682
0.02,0.29217545302706852878274976826734519599546
0.022,0.29294670733663920820312950252046927254949
0.024,0.29370547710444636576071441376828869124911
0.026,0.29445223080597304501800708863953350235506
0.028,0.29518740979191694780860890628141585729725
0.03,0.29591143039805511382792574182057575091298
0.032,0.29662468584991873958971715670815773304831
0.034,0.29732754798612134632650873133421212256795
0.036,0.29802036882097608474852745303719616482129
0.038,0.29870348196431858899639955551933458316048
0.04,0.29937720391413792704767138898209201631029
0.042,0.30004183523564260677422104433418117481984
0.044,0.30069766163869627790702085710783305563632
0.046,0.30134495496410352640188752928063748595491
0.048,0.30198397408797270898774950999195711316929
0.05,0.302614965752299251297858214235347218228
0.052,0.30323816532897357493330954472583589126637
0.054,0.3038537975236014256074381021332492127306
0.056,0.30446207702481293386574630412987941139097
0.058,0.30506320910411521028568673637606819294097
0.06,0.30565739017079898757594849402147741679149
0.062,0.30624480828593206584510059955489939786466
0.064,0.30682564363905202065361694730306313630384
0.066,0.30740006899080008437047850812662203183018
0.068,0.3079682500844107372984858965121409119415
0.07,0.30853034602868172959850963742558453612566
0.072,0.30908650965479218646074020826526766392122
0.074,0.30963688784910799453760203881182449458108
0.076,0.31018162186391026931722119943414387166772
0.078,0.31072084760780129039909817734497862456028
0.08,0.31125469591738020879986472277936495695093
0.082,0.31178329281163577539893660933367585527155
0.084,0.31230675973037331267259798686795483113623
0.086,0.31282521375787641221196608725131771041783
0.088,0.31333876783289886984173900916124467047136
0.09,0.31384753094598784152842321172356416083832
0.092,0.31435160832505395484227225674262644871564
0.094,0.31485110161002712333318763699675337802951
0.096,0.31534610901736718915511421672069001774292
0.098,0.31583672549513547417540080283182624550302
0.1,0.31632304286927615636791980515629863265268

